Collective Semi-Supervised Learning for User Profiling in Social Media

The abundance of user-generated data in social media has incentivized the development of methods to infer the latent attributes of users, which are crucially useful for personalization, advertising and recommendation. However, the current user profiling approaches have limited success, due to the lack of a principled way to integrate different types of social relationships of a user, and the reliance on scarcely-available labeled data in building a prediction model. In this paper, we present a novel solution termed Collective Semi-Supervised Learning (CSL), which provides a principled means to integrate different types of social relationship and unlabeled data under a unified computational framework. The joint learning from multiple relationships and unlabeled data yields a computationally sound and accurate approach to model user attributes in social media. Extensive experiments using Twitter data have demonstrated the efficacy of our CSL approach in inferring user attributes such as account type and marital status. We also show how CSL can be used to determine important user features, and to make inference on a larger user population.

==> figures/account_ssl_benchmark.csv <==
Model,Graph,F1,Time
bootstrapped_logistic,self,0.8280922431865828,29.41416962146759
bootstrapped_logistic,follow,0.8454452405322416,76.15150990486146
bootstrapped_logistic,mention,0.8277268093781855,56.04809560775757
bootstrapped_logistic,retweet,0.8264462809917356,70.80662198066712
bootstrapped_logistic,all,0.8383233532934131,113.20086822509764
label_spread_knn,self,0.5348189415041783,30.767468976974488
label_spread_knn,follow,0.5603112840466926,60.408754205703744
label_spread_knn,mention,0.5573770491803278,57.56182882785797
label_spread_knn,retweet,0.5307262569832403,58.82244682312012
label_spread_knn,all,0.5506493506493507,114.23113443851472
label_spread_rbf,self,0.6690561529271206,5.418833446502687
label_spread_rbf,follow,0.7554347826086957,6.615512061119079
label_spread_rbf,mention,0.6587957497048406,6.427596569061278
label_spread_rbf,retweet,0.6618876941457587,6.494126462936403
label_spread_rbf,all,0.7350272232304901,8.963435983657838
logistic,self,0.8495049504950496,0.748313593864441
logistic,follow,0.8638132295719845,3.0797348022460938
logistic,mention,0.8460038986354775,2.1725704669952397
logistic,retweet,0.8444003964321111,1.868800687789917
logistic,all,0.8568646543330086,5.691116499900818
logistic_er,self,0.8229571984435796,1.0823703765869142
logistic_er,follow,0.8481880509304603,4.1937198638916025
logistic_er,mention,0.8169556840077071,2.8657618522644044
logistic_er,retweet,0.8296007789678677,2.5724073886871337
logistic_er,all,0.8495575221238938,7.582574081420899
logistic_pd,self,0.8495049504950496,0.8844567298889159
logistic_pd,follow,0.8649173955296403,4.258384895324707
logistic_pd,mention,0.8471275559883155,2.9521794795989984
logistic_pd,retweet,0.8444003964321111,2.3104634761810297
logistic_pd,all,0.8568646543330086,17.845202350616454
logistic_xr,self,0.8479697828139755,0.916352128982544
logistic_xr,follow,0.8571428571428571,3.5484193325042725
logistic_xr,mention,0.8339483394833949,2.842176604270935
logistic_xr,retweet,0.8448598130841122,2.3867708683013915
logistic_xr,all,0.8561020036429872,7.2046913623809825


==> figures/marital_ssl_benchmark.csv <==
Model,Graph,F1,Time
bootstrapped_logistic,self,0.5431085043988271,20.418705296516414
bootstrapped_logistic,follow,0.5830546265328874,171.17211921215056
bootstrapped_logistic,mention,0.584717607973422,55.43777952194214
bootstrapped_logistic,retweet,0.5563823697767603,48.219282603263856
bootstrapped_logistic,all,0.6286008230452675,356.1653651952744
label_spread_knn,self,0.5682859761686527,35.544491577148435
label_spread_knn,follow,0.4906695938529089,66.95951867103578
label_spread_knn,mention,0.5630210887690044,65.08689632415772
label_spread_knn,retweet,0.5748987854251012,65.89555220603943
label_spread_knn,all,0.5040042712226374,133.16621999740602
label_spread_rbf,self,0.5248590466427473,5.393709397315979
label_spread_rbf,follow,0.18365627632687445,6.672259902954101
label_spread_rbf,mention,0.5522088353413654,6.8228497982025145
label_spread_rbf,retweet,0.5610200364298724,6.597920370101929
label_spread_rbf,all,0.26389918458117123,9.284114074707029
logistic,self,0.5819988956377692,0.7501687049865723
logistic,follow,0.6545643153526971,3.544230961799621
logistic,mention,0.6040339702760086,2.5083192110061647
logistic,retweet,0.5987124463519312,2.015138530731201
logistic,all,0.651305683563748,5.945113110542297
logistic_er,self,0.5758674262040393,1.0769057989120483
logistic_er,follow,0.6199898528665653,4.193630290031433
logistic_er,mention,0.5907000510986203,2.882927131652832
logistic_er,retweet,0.583206106870229,2.455285167694092
logistic_er,all,0.623,7.761205959320067
logistic_pd,self,0.6088730239673636,0.9477648258209228
logistic_pd,follow,0.6689320388349516,3.6002897500991815
logistic_pd,mention,0.6304347826086956,2.715346360206604
logistic_pd,retweet,0.6240713224368499,2.464814639091492
logistic_pd,all,0.6727622714148219,7.721512579917908
logistic_xr,self,0.5927455028015335,0.8973913908004759
logistic_xr,follow,0.5935294117647059,3.713559079170227
logistic_xr,mention,0.5931156222418358,2.695290780067444
logistic_xr,retweet,0.5929855585027999,2.2423436403274537
logistic_xr,all,0.5933548956189356,7.393763470649719

